Theory of pulsar magnetosphere and wind

Neutron stars are fascinating astrophysical objects immersed in strong gravitational and electromagnetic fields, at the edge of our current theories. These stars manifest themselves mostly as pulsars, emitting a timely very stable and regular electromagnetic signal. Even though discovered almost fifty years ago, they still remain mysterious compact stellar objects. In this review, we summarize the most fundamental theoretical aspects of neutron star magnetospheres and winds. The main competing models susceptible to explain their radiative properties like multi-wavelength pulse shapes and spectra and the underlying physical processes such as pair creation and radiation mechanisms are scrutinized. A global but still rather qualitative picture emerges slowly thanks to recent advances in numerical simulations on the largest scales. However considerations about pulsar magnetospheres remain speculative. For instance the exact composition of the magnetospheric plasma is not yet known. Is it solely filled with a mixture of $e^\pm$~leptons, or does it contain a non negligible fraction of protons and/or ions? Actually, is it almost entirely filled or mostly empty except for some small anecdotal plasma filled regions? Answers to these questions will strongly direct the description of the magnetosphere to seemingly contradictory results leading sometimes to inconsistencies. Nevertheless, account are given to the latest developments in the theory of pulsar magnetospheres and winds, the existence of a possible electrosphere and physical insight obtained from related observational signatures of multi-wavelength pulsed emission.

==> pulsar_gamma_binaire_ppdot.dat <==
N            P        Pdot

2      0.001877  4.97e-21
3      0.002573  5.16e-21
5      0.002323  7.74e-20

6      0.005757  5.73e-20
7      0.003861  1.24e-20
8      0.003062  9.59e-21
9      0.003149  1.75e-20
10     0.022699  1.76e-18

11     0.003479  7.79e-21
14     0.005256  1.71e-20
15     0.001688  1.20e-20

17     0.003102  6.09e-20
18     0.001686  1.11e-20
19     0.003684  2.28e-20
20     0.002560  2.10e-20

21     0.002195  9.81e-21
22     0.007987  2.43e-20
23     0.003589  1.86e-20
24     0.003598  9.50e-21
25     0.003151  9.62e-21

26     0.003163  2.83e-21
27     0.004570  8.53e-21
28     0.005313  1.42e-20
29     0.003747  3.02e-20
30     0.002652  2.73e-21

32     0.003193  4.31e-20
33     0.003932  0.00e+00
34     0.001742  9.20e-21
35     0.003598  1.04e-20

37     0.001607  1.69e-20
38     0.002896  8.30e-21
39     0.143250  1.25e-14
40     0.002380  5.24e-21

41     0.004509  1.27e-20
42     0.003119  1.40e-20
43     0.002610  3.34e-20
44     0.002187  6.64e-21

46     0.005192  1.33e-20
47     0.002884  1.41e-20


==> pulsar_gamma_non_binaire_ppdot.dat <==
N            P Pdot

1      0.004865  1.02e-20
2      0.083157  4.28e-16
3      0.065716  1.94e-13
4      0.217094  5.51e-14

7      0.156382  4.40e-15
8      0.033392  4.21e-13
9      0.143158  3.67e-15
10     0.050499  4.79e-13

11     1.244419  7.12e-15
12     0.287800  1.05e-13
13     0.237099  1.10e-14
14     0.384891  5.50e-14
15     0.166762  1.68e-14

17     0.530661  1.71e-15
18     0.089328  1.25e-13
19     0.253065  2.30e-16
20     0.005162  1.85e-20

21     0.091403  1.61e-14
22     0.123671  9.63e-14
23     0.099661  2.95e-14
24     0.197108  5.83e-15
25     0.003393  3.68e-21

26     0.407963  4.02e-12
28     0.135477  7.53e-13
29     0.216476  4.95e-15

31     0.166108  3.60e-13
32     0.031182  3.89e-14
33     0.068180  8.32e-14
34     0.088922  9.17e-15
35     0.151251  1.53e-12

36     2.069833  2.32e-11
38     0.069357  1.35e-13
39     4.326100  1.70e-11
40     0.002439  1.12e-20

41     0.298987  4.14e-15
42     0.102459  9.30e-14
43     0.074670  1.32e-14
44     0.008123  2.02e-20
45     0.196543  2.80e-14

46     1.169341  2.28e-12
47     0.114368  1.14e-14
48     0.413700  1.70e-14
49     0.004075  8.93e-21
50     3.763733  1.76e-11

51     0.001646  1.31e-20
52     0.133667  1.34e-13
53     5.540354  7.77e-12
54     4.263164  5.75e-13
55     0.005440  3.38e-18

56     0.003054  1.62e-18
57     0.101487  7.53e-14
58     0.072052  1.48e-14
59     0.067267  8.32e-15
60     0.061884  2.02e-13

61     0.096294  4.52e-14
62     0.001846  9.59e-21
63     0.267440  2.08e-13
64     0.139760  3.12e-14
65     0.106633  8.68e-14

66     0.163246  1.76e-14
67     1.181023  2.12e-13
68     0.136855  7.51e-13
69     0.226518  1.16e-15
70     0.001558  1.05e-19

71     0.039531  5.84e-15
72     0.103741  9.57e-14
73     0.048579  8.61e-14
74     0.200129  6.50e-15
75     0.096131  1.27e-15

76     0.004931  2.06e-20
78     0.051624  7.83e-14
79     0.139935  1.54e-14


==> pulsar_radio.dat <==
N            P        Pdot
1      0.693748  2.10e-15
2      0.315873  3.60e-13
3      1.240699  5.64e-16
4      0.005757  -4.98e-20
5      0.005358  -3.43e-21

6      0.003536  9.85e-20
7      0.002624  6.45e-20
8      0.004040  -4.22e-20
9      0.003210  -1.83e-21
10     0.003485  -4.59e-20

11     0.002101  -9.79e-21
12     0.004346  -1.22e-19
13     0.003677  -3.84e-20
14     0.003054  -2.19e-20
15     0.002643  3.04e-20

17     0.004033  3.40e-20
19     0.002830  -1.21e-19
20     0.007588  2.94e-19

21     0.004343  9.52e-20

27     0.318358  1.50e-16
30     0.942951  4.08e-16

32     1.118225  2.88e-15
33     0.632336  2.49e-15
34     0.926276  4.46e-15
35     1.217094  2.35e-15

36     0.354732  7.00e-18
40     2.115171  9.54e-15

41     0.472037  3.33e-15
42     0.738062  1.00e-16
45     8.020392  1.88e-11

46     1.679164  5.95e-15
48     0.807565  7.70e-17
49     1.283660  1.31e-14
50     1.071118  4.81e-17

51     0.688542  7.09e-15
53     0.325883  4.86e-15
54     0.101439  5.85e-15

56     0.348124  1.76e-15
57     0.463474  1.20e-16
58     0.136962  7.84e-17
60     0.414763  1.22e-17

61     1.775344  7.91e-14
62     0.272451  1.07e-14
63     1.222949  3.91e-16
65     8.688994  1.99e-12

66     0.196321  2.57e-16
67     1.464665  4.43e-16
68     2.746647  1.70e-15
69     0.832742  1.30e-15
70     1.811561  1.52e-16

71     2.351745  1.89e-13
73     1.349184  5.51e-15
74     0.630550  1.20e-15
75     1.077333  2.90e-16

76     0.376386  6.60e-15
77     0.024575  2.99e-19
78     0.548880  6.62e-16
80     1.466820  3.11e-15

85     0.447708  3.06e-17

86     1.387584  1.30e-15
87     3.032072  6.36e-16
88     0.336620  3.81e-16
90     0.893320  2.15e-16

91     0.714520  2.05e-15
93     0.269201  7.35e-18
94     0.002733  1.77e-20

97     2.597027  5.70e-17
98     1.934478  1.34e-14
99     0.039123  2.41e-19
100    0.444104  1.30e-14

101    0.197030  4.77e-16
104    0.545253  1.54e-15
105    0.594576  5.57e-15

106    0.025702  7.90e-20

111    0.390715  7.66e-17
114    0.757119  9.74e-16
115    9.078388  4.10e-15

117    3.453004  2.76e-14
118    2.161308  1.16e-15
119    0.922475  3.93e-14

122    0.450448  1.48e-16
123    0.479164  3.37e-15
124    0.438014  1.03e-16
125    0.245454  0.00e+00

126    0.548939  5.75e-15
127    0.045782  1.86e-18
128    0.340729  2.37e-15
129    0.320423  1.02e-14

131    0.800132  3.67e-14
133    2.497012  2.10e-16
135    1.883480  5.30e-16

137    1.133076  1.40e-15
138    5.762097  5.82e-12
139    0.638565  5.58e-15
140    0.691251  2.31e-14

143    0.322062  2.06e-16
144    0.004991  1.17e-21

149    0.263212  6.97e-16
150    0.241642  3.01e-17

152    0.674532  1.77e-14
153    0.354438  7.36e-17
154    8.047000  6.50e-11
155    3.745539  4.01e-14

156    0.975725  1.55e-14
157    0.642743  5.35e-15
159    0.963018  1.60e-16

161    1.817565  4.25e-13
163    0.200511  1.15e-14
164    1.245856  5.65e-16

166    0.016122  5.18e-14
167    0.524271  4.48e-16
168    1.286015  8.20e-16
170    0.245975  1.54e-14

171    0.708954  3.94e-15
173    2.843850  7.65e-15
174    0.464961  1.43e-13

176    0.827838  5.96e-15
177    0.002556  7.35e-21
178    2.261365  2.78e-15
179    0.395969  1.30e-15

182    0.055698  2.35e-19
185    0.297982  5.95e-17

186    0.619198  3.24e-15
187    0.334960  5.94e-14
189    0.269954  7.24e-18
190    0.028854  4.73e-20

192    0.333208  2.54e-14
193    0.613760  8.84e-17
194    1.039076  8.30e-16

196    0.346523  1.70e-15
197    0.475877  2.98e-14
199    1.241421  5.48e-16
200    0.476623  2.00e-15

201    0.680575  3.75e-15
202    0.297395  7.96e-14
203    3.253211  3.82e-15
205    1.984597  3.17e-15

206    0.002869  3.38e-21
207    0.008853  4.92e-21
209    0.903913  7.36e-16
210    1.234854  6.42e-15

211    0.924054  1.52e-16
212    1.214441  3.80e-15
213    1.224754  2.67e-17
214    0.183157  3.19e-17
215    0.563295  9.15e-15

216    0.195671  6.85e-19
218    0.485268  1.26e-16
219    1.214090  4.00e-16
220    0.005491  1.49e-20

221    0.974725  7.28e-15
222    8.391116  6.98e-14
223    0.015542  4.40e-20
224    0.424311  9.26e-17
225    3.442308  2.93e-13

226    0.251659  1.13e-13
227    0.510160  1.90e-14
228    1.796250  5.70e-15
229    0.156250  1.22e-14

231    0.320366  5.47e-15
232    2.773461  8.92e-16
234    0.374920  1.62e-15

236    0.214836  2.73e-15
237    2.791025  1.67e-14
239    1.095452  9.77e-16

241    1.442349  1.08e-15
242    0.682265  1.62e-15
243    2.191987  4.21e-15
245   11.370386  5.56e-14

246    0.526644  3.78e-16
247    0.866349  4.01e-16
248    0.547199  3.08e-15
249    0.482596  4.49e-17
250    1.292241  1.68e-16

251    0.645161  1.39e-16
252    0.763742  5.80e-16
253    2.161259  7.53e-16
254    1.238130  2.11e-15
255    0.124836  2.44e-15

256    1.073567  1.22e-14
257    0.545446  1.89e-17
258    0.396728  3.48e-15
259    0.112799  9.28e-18
260    0.864873  1.05e-16

262    1.848919  9.96e-16
263    0.311674  1.28e-15
264    0.121116  4.44e-15

266    0.541404  9.78e-15
268    1.273768  6.80e-15
270    0.751624  3.54e-15

271    0.308581  3.90e-17
272    1.703946  8.13e-16
273    0.720612  1.64e-15
274    0.644354  9.50e-15

276    0.208956  1.72e-16
277    1.116097  1.60e-15
278    5.977493  1.20e-13
280    0.367953  7.91e-16

281    1.602228  4.46e-16
282    1.267536  6.32e-15
283    0.064686  7.26e-15
284    0.575072  1.36e-14
285    0.962509  1.68e-15

286    0.326774  2.33e-14
287    0.011110  4.91e-20
288    0.441995  8.75e-14
289    0.660313  1.07e-16
290    0.965171  1.89e-15

291    0.549553  4.63e-16
292    0.988281  1.49e-16
293    0.346287  2.49e-14
294    0.340854  5.22e-16
295    0.253556  1.83e-15

296    0.401626  6.69e-16
297    0.106755  1.52e-14
298    1.362890  3.33e-16
300    1.526085  3.59e-15

302    1.216976  1.00e-17
303    1.567994  3.61e-15
304    0.430627  1.37e-14
305    0.950289  9.76e-14

308    0.746295  3.55e-14
309    0.739501  4.88e-15

312    0.004638  4.09e-21
313    1.931627  2.50e-16
314    4.392159  8.37e-15
315    0.570409  2.69e-16

316    1.444773  4.65e-15
317    0.087545  3.29e-14
319    0.658558  1.14e-15
320    0.664367  2.29e-14

321    0.808127  3.96e-14
322    1.087418  9.11e-17
325    0.570264  4.53e-17

326    0.331586  4.83e-15
327    1.097706  3.49e-15
329    0.640016  6.37e-16
330    1.373815  5.80e-16

331    0.472834  4.39e-14
332    0.862118  3.52e-15
334    0.203557  1.95e-15
335    0.670086  8.20e-17

336    0.255677  9.59e-16
337    1.436583  5.14e-14
338    1.661177  8.60e-16
339    7.733640  5.99e-14
340    0.777501  1.57e-15

341    0.713489  1.04e-16
342    0.307072  2.21e-14
343    0.835797  5.73e-16
345    2.517945  8.81e-16

346    2.133591  3.77e-14
347    0.819911  1.77e-14
348    0.442901  5.58e-16
350    0.139882  5.74e-14

351    0.769584  1.93e-15
352    0.087834  6.98e-16
353    0.107386  8.08e-14
354    0.503459  3.13e-15
355    0.002339  2.22e-21

356    1.804695  1.74e-15
357    0.162499  2.01e-14
358    1.238305  4.05e-14
359    0.140480  6.74e-15
360    0.670026  5.34e-17

361    0.016453  4.33e-20
362    1.643726  1.45e-13
363    0.111472  3.84e-13
364    0.306411  1.78e-15
365    2.407622  1.79e-14

366    0.464208  3.00e-15
367    1.150590  2.30e-16
368    0.579577  3.50e-16
369    0.510368  1.65e-15
370    0.533502  1.36e-15

371    0.028852  6.70e-20
372    0.661992  1.25e-15
373    1.386368  9.45e-16
374    1.170859  6.73e-15
375    0.288602  1.04e-14

376    0.139029  5.46e-14
377    0.007474  1.77e-20
378    0.326271  1.24e-16
379    0.369427  1.14e-15
380    0.330328  6.10e-17

382    0.198451  1.69e-15
383    2.202325  4.41e-15
384    6.452077  3.81e-11
385    0.180592  2.00e-14

386    0.383830  3.87e-16
387    0.346909  4.07e-15
388    0.228324  2.09e-16
389    1.840004  3.14e-15
390    0.947558  9.24e-14

391    0.448635  7.08e-16
392    2.919397  2.03e-14
393    0.676082  5.76e-16
394    0.422447  3.58e-15
395    0.026310  6.30e-20

396    0.628306  2.25e-16
397    1.347402  1.33e-15
398    0.616270  6.57e-16
399    1.184999  4.30e-15
400    0.062800  8.56e-15

401    0.005109  1.80e-21
403    0.396587  9.90e-16
404    0.280905  1.97e-15

406    0.063193  1.58e-14
407    2.717934  2.33e-15
408    0.252773  9.01e-18
409    1.516531  3.40e-16
410    1.799396  1.56e-13

411    0.558253  2.06e-15
413    0.064962  3.15e-14
414    0.334213  8.24e-16
415    0.820484  2.84e-15

416    0.880820  4.61e-14
417    1.656440  2.49e-15
418    0.259777  7.23e-15
419    0.943158  7.95e-15
420    0.505097  1.25e-14

421    1.155272  2.40e-16
422    2.280597  3.67e-15
424    0.535783  2.77e-15

426    0.244838  6.54e-17
427    0.640234  6.46e-15
428    0.271434  5.25e-15
429    0.232976  2.75e-15
430    0.185560  9.00e-18

431    0.479099  6.20e-16
432    0.002630  4.01e-21
434    0.202737  2.81e-16
435    0.579416  3.30e-15

436    0.515984  1.10e-17
438    0.162323  1.59e-17
439    0.680984  9.52e-16
440    0.256353  4.60e-16

442    0.175166  6.80e-17
443    1.022875  4.52e-16
445    0.114943  7.93e-14

446    1.187913  3.73e-15
447    0.364706  8.22e-15
448    0.556216  7.17e-17
449    0.117564  1.25e-14
450    0.538432  1.96e-15

451    0.291468  4.63e-16
452    0.393899  4.31e-15
454    0.558383  7.79e-17
455    0.675646  6.95e-16

456    0.685358  4.85e-16
457    0.987783  -3.81e-17
458    0.850665  3.08e-14
459    0.273372  1.79e-15

461    3.559937  1.11e-14
462    3.241029  2.70e-15
463    0.101633  1.03e-14
464    1.789829  1.28e-15
465    0.376570  6.69e-15

467    0.282012  5.59e-16
468    0.288409  2.65e-14
469    1.037931  1.02e-15
470    0.043589  1.43e-19

471    0.400522  3.93e-15
472    0.667486  2.40e-17
473    0.525074  2.82e-15
474    0.592136  3.56e-15
475    0.452801  2.13e-15

476    0.308861  2.17e-16
478    0.424131  2.22e-17
479    0.279767  7.26e-16
480    4.237010  4.31e-16

481    0.433084  2.57e-16
482    0.909823  5.34e-17
483    0.636414  1.15e-16
485    0.374047  1.68e-14

486    0.003539  1.62e-21
487    0.789212  8.03e-17
488    1.081164  1.50e-16
489    0.585761  2.02e-14
490    1.018453  2.06e-15

491    0.626324  2.88e-16
492    0.419618  9.46e-16
494    0.034528  1.87e-19

496    0.877239  3.80e-17
497    1.351236  1.40e-15
498    1.872994  1.40e-17
499    0.088282  8.11e-19
500    0.564759  6.92e-15

501    0.756892  3.88e-15
503    0.256778  1.97e-16
504    0.294760  1.56e-16
505    2.110974  2.19e-15

506    1.118591  1.45e-15
507    1.382449  9.60e-16
508    1.301908  1.19e-14
509    0.512242  1.74e-15
510    0.471225  8.00e-17

511    0.388481  4.50e-15
512    0.275207  1.00e-15
513    0.147274  4.40e-18
514    1.546819  7.18e-15
515    2.283093  1.09e-14

517    0.198335  1.69e-14
518    1.234893  1.93e-15
519    0.434445  1.21e-17
520    0.327058  3.65e-16

521    0.823339  1.08e-16
522    0.255496  2.10e-15
523    0.184502  6.24e-16
525    0.657974  4.00e-15

527    0.617308  3.63e-16
528    0.663329  1.21e-15
529    0.006219  1.14e-19

531    0.184528  2.67e-13
532    0.663830  5.64e-14
534    0.967846  6.33e-15
535    0.047763  2.28e-15

536    2.306642  2.18e-15
537    0.427762  3.21e-14
538    0.478231  2.11e-15
539    0.571647  4.03e-15

541    0.981902  5.86e-15
542    0.473026  5.97e-15
543    4.962427  2.11e-14
545   10.312522  1.12e-13

546    1.058833  5.26e-16
547    0.464700  8.64e-15
548    0.619454  8.79e-15
549    0.398292  1.84e-17
550    0.447518  1.51e-16

553    0.728154  1.48e-16
554    0.849236  5.71e-15
555    2.437432  6.83e-16

556    0.848933  8.00e-16
557    2.948390  1.17e-14
558    0.342825  5.30e-15
559    2.642199  1.26e-14
560    0.261271  1.02e-16

561    0.284351  1.53e-15
562    0.421118  1.50e-15
563    0.458488  1.90e-18
564    0.279729  9.25e-15

566    1.279058  2.37e-15
567    0.670037  5.66e-16
569    0.506058  2.59e-15
570    2.764209  1.11e-14

571    0.844109  5.58e-15
572    2.483804  9.79e-16
573    0.477991  3.24e-15
574    0.792670  3.10e-15
575    0.543009  5.31e-15

576    0.002678  1.77e-20
577    0.529913  1.89e-14
578    0.196479  1.53e-15
579    0.280678  3.12e-14
580    0.532699  3.01e-15

581    1.478721  6.10e-16
582    1.565218  3.39e-14
583    0.648117  5.10e-16
585    0.650434  5.60e-16

586    0.345603  5.40e-19
587    0.107718  2.16e-17
589    0.207953  3.56e-16
590    0.009423  2.47e-20

591    1.238990  1.39e-14
592    0.137055  5.30e-19
593    0.558179  3.50e-16
594    0.378622  5.05e-15
595    0.627285  1.95e-14

596    0.193340  2.53e-13
598    0.002389  1.86e-20

601    0.540102  4.30e-17
602    1.253085  3.25e-15
603    0.299625  3.50e-17
604    0.609962  1.42e-14
605    0.927772  3.79e-15

606    0.259363  5.13e-15
608    0.295699  7.53e-16
609    0.628903  1.23e-15
610    2.951938  1.48e-14

611    0.644301  2.81e-15
612    2.038674  7.15e-16
613    1.213381  5.99e-15
614    0.276603  3.10e-18
615    0.507380  7.24e-16

618    0.127501  6.34e-15
619    0.003084  0.00e+00
620    0.842790  1.67e-14

622    0.399170  9.00e-17
623    1.306198  1.20e-15
625    0.007602  2.79e-20

626    0.617575  1.20e-15
627    0.288349  6.11e-16
628    0.213075  5.47e-14
629    0.492344  3.16e-15
630    0.701615  8.85e-15

631    0.528591  8.40e-16
632    0.050052  3.20e-14
633    0.278729  6.74e-18
634    0.529156  1.91e-15
635    0.315225  9.87e-14

636    0.059198  4.00e-19
637    0.285625  3.33e-13
638    0.109741  2.77e-14
639    0.292408  2.23e-15
640    0.394946  7.43e-15

641    4.630188  6.39e-15
642    0.392479  5.80e-16
643    0.794883  1.20e-16
644    0.295580  4.28e-15
645    1.096806  8.89e-16

646    1.672596  2.71e-16
647    0.110573  1.69e-13
648    0.935772  2.37e-16
649    0.034117  6.75e-20
650    0.340968  9.68e-14

651    0.333411  1.45e-15
652    0.770375  7.80e-16
654    0.366734  3.94e-15
655    1.023504  2.40e-16

656    0.353263  2.20e-17
657    0.707868  7.42e-16
658    0.501730  4.78e-16
659    0.586486  6.21e-16
660    0.570290  2.08e-15

661    0.115843  3.05e-14
662    0.763915  4.28e-14
663    0.785441  2.77e-15
664    0.002012  1.41e-20
665    0.004111  6.42e-21

666    2.034989  5.92e-15
667    1.954430  5.63e-15
668    0.306368  3.02e-15
669    0.963348  1.03e-15
670    0.041741  5.50e-19

671    0.472995  1.54e-15
672    0.009348  2.45e-20
673    0.061696  8.59e-15
674    0.467616  6.33e-15
675    0.028635  1.42e-19

677    0.459605  1.12e-15
678    1.175840  3.60e-16
679    0.732061  3.38e-16
680    2.760228  8.23e-15

681    4.758576  1.85e-14
682    0.463330  8.60e-17
683    0.386625  5.07e-14
684    0.154991  1.45e-15
685    0.005792  1.16e-20

686    0.179485  2.75e-15
687    0.045249  8.17e-19
690    0.263377  9.83e-17

691    1.748301  5.29e-15
692    1.498637  3.66e-15
693    0.390739  1.23e-14
694    0.103151  2.53e-14
695    0.464037  2.39e-16

696    0.782949  1.70e-16
697    0.535504  1.83e-15
698    0.668105  3.64e-14
699    0.842104  1.35e-15
700    0.026744  3.15e-19

701    3.314002  1.40e-16
702    0.412985  5.53e-15
703    0.840739  6.37e-15
704    0.286757  1.60e-15
705    0.355655  1.16e-15

706    0.739682  5.00e-15
707    0.339038  2.12e-15
708    0.943871  6.10e-16
709    0.200384  4.85e-16
710    0.301511  3.44e-16

711    2.040532  1.92e-15
712    0.128694  6.85e-15
713    0.973458  2.75e-14
714    1.046117  8.53e-15
715    0.454839  9.25e-16

716    0.148796  2.88e-15
717    0.286646  6.10e-15
718    0.650837  2.16e-16
719    0.886612  2.10e-15
720    0.005554  4.12e-20

721    0.007947  -3.33e-21
722    0.002484  2.61e-20
725    0.794997  4.18e-16

726    0.040935  2.72e-20
727    0.214925  4.06e-17
728    0.518758  4.27e-15
729    2.154307  8.37e-15
730    1.254052  5.96e-15

731    1.389605  3.30e-15
732    0.102136  3.12e-14
733    0.395353  2.00e-15
734    0.078219  3.90e-14
735    1.116049  3.56e-13

736    0.961043  1.26e-13
737    1.011694  1.62e-14
738    0.355156  8.96e-18
739    0.011360  1.31e-19
740    0.280349  1.16e-16

741    0.301888  1.23e-16
742    2.417582  1.91e-14
743    1.048705  1.13e-14
744    0.060822  2.49e-19
745    0.526556  3.96e-16

746    3.467302  7.75e-15
747    0.008486  2.70e-20
748    0.891265  8.10e-16
749    0.822249  4.10e-15
750    0.278957  4.68e-15

752    0.356849  9.63e-17
753    0.084202  1.37e-14
754    1.124836  7.80e-16
755    0.443825  6.50e-17

757    1.221426  1.80e-16
759    1.368881  1.43e-15
760    0.289689  1.54e-15

761    0.432866  4.07e-15
762    0.468402  4.05e-17
763    0.566734  1.43e-14
764    0.307178  2.72e-15
765    1.319759  7.90e-16

767    0.881438  1.91e-15
768    0.557841  1.37e-15
769    0.037904  2.42e-18
770    0.301311  1.93e-15

771    1.528124  4.17e-15
772    0.430464  2.78e-15
773    3.449385  6.89e-15
774    0.276726  1.42e-15
775    0.395731  4.10e-17

776    0.104675  3.21e-15
777    1.908494  7.31e-15
778    0.843980  7.12e-15
779    0.341213  4.55e-15
780    0.506568  4.20e-17

781    1.272842  1.27e-15
782    1.004958  7.28e-16
783    0.243392  4.85e-15
784    1.630846  2.02e-16
785    0.612916  4.21e-16

787    0.295838  7.50e-14
788    0.599245  3.97e-15
789    1.783865  5.89e-16
790    1.207568  7.78e-14

791    0.709064  8.80e-16
792    0.748448  4.32e-16
793    0.644255  1.01e-14
794    0.002057  1.62e-20
795    0.377119  5.20e-14

796    0.002159  2.93e-21
797    0.178554  6.07e-17
798    0.003575  5.25e-20
800    0.580840  1.18e-14

802    1.576925  2.94e-15
803    0.647198  2.56e-17
804    0.242190  5.94e-16
805    0.145655  8.00e-19

806    0.602738  4.05e-15
807    0.170934  1.07e-14
808    1.262471  8.54e-16
809    0.288347  1.41e-14

811    0.497772  4.70e-17
812    0.749659  1.78e-14
813    1.421124  9.35e-16
814    0.674060  1.88e-16
815    0.453394  1.95e-13

816    0.006284  1.90e-20
818    1.081328  1.57e-14
819    0.125230  2.29e-15
820    3.418039  3.12e-14

821    0.975410  2.05e-15
822    0.532578  6.94e-16
823    0.518110  6.22e-17
824    0.994681  1.04e-14
825    0.329187  3.30e-16

826    0.594575  6.04e-15
827    1.122342  1.86e-13
829    0.257056  1.02e-15
830    0.957242  2.05e-14

831    0.192601  5.06e-15
832    0.194454  2.13e-15
833    1.247666  8.87e-16
835    2.559357  7.21e-16

836    0.288457  6.24e-14
837    0.819990  1.59e-14
838    0.864227  6.96e-14
839    0.283070  1.59e-15
840    0.778313  3.01e-15

841    0.141909  1.24e-16
842    0.496077  2.79e-15
843    0.014842  1.56e-20
845    0.527466  4.96e-15

846    0.327418  1.02e-15
847    0.341403  8.40e-17
849    1.013609  4.75e-15
850    0.658013  2.56e-16

851    0.421816  3.06e-16
852    0.342723  2.54e-15
853    0.298116  2.49e-17
854    1.557917  5.09e-16
855    0.249609  5.01e-16

856    1.279402  1.30e-14
857    1.018393  2.30e-16
859    0.481119  1.36e-14
860    0.786468  2.62e-15

862    1.296850  1.95e-15
863    0.666438  5.42e-16
864    0.182492  5.17e-15
865    0.354550  2.01e-18

866    0.426646  3.73e-17
867    0.923834  1.57e-15
869    0.483311  3.78e-15

871    0.615520  9.35e-16
872    0.382376  6.32e-16
873    0.457502  1.92e-14
874    0.655221  6.63e-15
875    1.206801  2.36e-15

878    0.407292  1.59e-16
879    0.231694  4.95e-13
880    1.534008  7.44e-15

881    0.572592  2.90e-17
882    2.477568  1.58e-15
883    0.360958  3.38e-16
884    0.791526  2.00e-15
885    0.491384  4.66e-14

886    1.219594  1.91e-14
887    1.025831  2.89e-14
888    3.428466  1.81e-14
889    0.567080  1.65e-14

891    0.203553  1.99e-15
893    0.171935  1.05e-14
894    1.156360  6.74e-17
895    1.084020  1.30e-14

896    0.371924  7.68e-16
897    0.731463  2.57e-15
898    0.916938  1.56e-15
899    0.457681  5.05e-15
900    0.265072  3.07e-16

901    0.735092  1.10e-16
902    1.072968  1.71e-14
903    0.023623  5.88e-20
904    0.503015  1.96e-15
905    1.276446  2.58e-15

906    0.011076  6.71e-19
907    0.364590  1.02e-15
908    0.725732  4.21e-14
909    0.233164  7.99e-16
910    0.871243  6.07e-17

911    0.448723  4.15e-15
912    2.355278  4.43e-16
913    0.460339  1.68e-14
914    0.355856  6.65e-15

916    0.370141  8.28e-15
917    0.293928  1.75e-14
918    0.450868  7.66e-16
919    0.490857  3.93e-16
920    0.140746  1.73e-15

921    0.612331  3.64e-15
924    0.352464  7.38e-16
925    0.354234  8.00e-18

928    0.865971  1.24e-15
929    4.137539  1.75e-14
930    2.988193  7.00e-15

932    0.006001  1.00e-20
934    0.559071  1.42e-14
935    0.575971  2.23e-14

936    0.677684  1.10e-15
937    0.551241  8.81e-18
938    0.717637  6.60e-17
939    1.046810  1.49e-14
940    1.709154  7.60e-14

941    0.228564  1.51e-14
942    0.813453  6.50e-13
943    0.935557  1.07e-15
944    0.436507  6.20e-15
945    0.710830  7.69e-14

946    0.352142  3.79e-15
948    0.507356  1.57e-15
949    0.224201  4.10e-17
950    1.179387  2.32e-16

951    0.490507  1.19e-16
953    1.594746  3.60e-15
955    0.671964  8.79e-15

956    0.529121  1.37e-15
957    0.206649  4.67e-14
958    1.204644  2.07e-14
959    0.430367  1.51e-15
960    0.771367  3.62e-15

961    0.252870  5.75e-16
962    0.118771  3.19e-15
964    0.154027  5.92e-14
965    1.165741  4.44e-15

966    0.837365  5.83e-15
967    0.698261  7.70e-17
968    0.771130  5.90e-16
970    1.121944  2.50e-17

972    0.117802  1.61e-15
973    0.278137  5.15e-14
974    0.763933  4.79e-15
975    0.340503  2.65e-15

976    0.587559  1.50e-17
977    0.529116  5.78e-15
978    0.206443  9.76e-13
979    0.178352  8.06e-16
980    0.517405  4.20e-14

981    0.739099  3.34e-16
982    1.091008  4.11e-17

988    0.004622  1.85e-20
989    0.237383  3.18e-14
990    1.347899  8.28e-15

991    0.717508  3.00e-14
993    0.455060  2.01e-14
995    0.125962  7.50e-16

996    0.387690  1.78e-15
997    0.410861  8.13e-17
999    0.840680  1.10e-16
1000   0.231603  1.13e-13

1001   0.530075  2.10e-15
1002   1.785611  1.70e-15
1003   0.212316  1.29e-16
1004  10.610656  8.33e-13

1006   0.719455  3.53e-15
1007   0.629632  1.85e-15
1008   0.164950  2.37e-14
1009   0.583765  4.29e-16
1010   1.015257  5.59e-16

1011   0.262026  3.67e-17
1012   0.770910  3.91e-17
1013   0.870712  4.40e-17
1014   0.557019  4.97e-14
1015   0.297692  6.55e-15

1016   0.613571  1.70e-15
1018   1.749552  3.20e-15
1019   0.308918  1.98e-17
1020   0.309398  1.67e-17

1021   0.380870  1.61e-14
1022   0.156399  1.82e-15
1023   0.973394  3.04e-15
1024   0.844081  4.81e-15
1025   0.517443  8.19e-15

1026   0.635056  1.81e-15
1027   0.890534  2.07e-15
1028   1.755311  1.36e-15
1029   0.305447  1.76e-17
1030   1.703739  3.16e-15

1031   0.915803  6.54e-16
1032   7.707183  9.50e-15
1034   0.004129  1.12e-20
1035   0.305037  2.79e-15

1036   1.019372  4.36e-16
1037   0.612558  4.81e-15
1038   0.419280  1.50e-17
1039   3.059510  3.45e-15

1041   0.791822  1.68e-16
1042   0.939165  7.35e-16
1043   1.273945  1.30e-16
1044   1.101555  5.12e-14
1045   0.542936  3.66e-17

1046   1.193439  2.00e-15
1047   0.730134  1.28e-15
1048   0.609607  8.20e-15
1049   1.166449  4.28e-14

1051   0.416874  3.86e-15
1052   0.640958  6.18e-16
1053   0.474381  1.71e-16
1054   0.353293  2.50e-17
1055   1.358307  4.71e-15

1056   1.494091  4.32e-15
1057   0.560504  5.03e-18
1058   0.283792  9.91e-17
1059   0.755535  4.00e-17
1060   0.578363  1.08e-15

1061   0.005242  -1.30e-19
1062   0.003594  -3.48e-19
1063   0.007613  -6.41e-20
1064   0.003418  1.26e-19
1065   0.003234  3.10e-19

1066   0.002295  2.22e-19
1067   0.291341  5.60e-17
1068   2.454609  1.11e-14
1069   0.322909  5.19e-16
1070   0.804304  1.10e-16

1071   0.390328  3.78e-16
1072   0.182136  5.23e-14
1073   0.227565  1.14e-17
1074   0.215507  9.79e-15
1075   0.240524  2.24e-13

1076   2.123506  3.30e-15
1077   0.804341  1.73e-15
1078   1.211785  6.60e-16
1080   1.747293  1.43e-14

1081   1.396401  5.08e-15
1082   0.306323  9.10e-16
1084   0.255426  1.08e-15
1085   0.854482  1.93e-14

1086   0.318941  6.06e-14
1087   0.861067  3.47e-14
1088   0.222561  7.12e-17
1090   0.808546  6.00e-17

1091   0.586287  3.00e-15
1092   0.616979  6.51e-15
1094   0.361921  2.92e-16
1095   0.581017  1.92e-15

1096   0.890594  5.70e-15
1097   5.763777  1.16e-14
1098   0.266474  1.56e-15
1099   0.692113  4.20e-15
1100   0.004505  1.14e-20

1101   0.587567  1.35e-16
1102   1.225782  8.60e-15
1103  11.006262  1.96e-11
1104   1.297837  2.61e-15

1106   1.191024  1.88e-15
1107   0.653054  6.31e-15
1108   0.004631  3.63e-21
1109   0.447857  2.27e-15
1110   0.586986  7.86e-15

1112   1.735898  8.00e-16
1113   0.865235  7.37e-15
1114   0.954158  2.00e-17

1116   0.286561  1.02e-16
1118   0.868804  1.10e-15
1119   0.465365  7.41e-15
1120   0.102618  2.67e-17

1121   0.899218  1.55e-14
1122   0.255360  1.28e-15
1125   1.600114  1.77e-13

1127   0.696279  5.88e-17
1128   3.824936  5.88e-11
1129   1.260214  9.20e-17
1130   0.779628  1.46e-16

1131   0.928108  4.40e-15
1132   0.278481  3.77e-14
1133   2.072153  3.01e-15
1134   0.573745  8.76e-16
1135   0.630314  1.80e-14

1136   0.311813  2.87e-15
1137   1.036067  2.88e-15
1138   0.555824  8.33e-16
1139   0.656299  9.80e-15
1140   0.682419  5.29e-15

1141   1.149499  8.20e-16
1142   1.085521  3.30e-17
1143   0.397857  1.22e-14
1144   0.349929  1.75e-15
1145   0.887719  3.68e-15

1146   0.321793  1.96e-16
1147   1.289379  2.62e-14
1148   3.378574  1.61e-12
1150   0.590473  7.51e-15

1151   0.005790  8.04e-21
1153   0.189094  1.67e-15
1154   0.235475  3.92e-16
1155   0.477715  8.28e-17

1156   1.565601  5.80e-15
1157   1.615664  7.40e-16
1158   0.874265  5.93e-16
1159   0.620448  7.46e-16

1161   0.351125  3.27e-17
1162   1.004037  1.62e-15
1163   0.404040  1.28e-16
1164   0.003497  5.54e-21
1165   0.280424  2.52e-14

1166   0.477158  6.46e-16
1167   0.399183  4.46e-15
1168   0.236173  1.09e-14
1169   0.218554  3.74e-16
1170   0.001856  7.54e-21

1171   0.625034  9.00e-16
1172   0.202722  8.01e-15
1174   0.948237  7.25e-15

1176   1.221708  2.11e-14
1177   1.309109  3.51e-15
1178   0.239919  4.30e-16
1179   1.257788  1.99e-15
1180   1.032471  1.50e-14

1181   2.062386  2.30e-14
1182   0.004792  5.00e-20
1183   1.465071  2.79e-15

1186   1.110132  1.22e-12
1187   0.287432  1.44e-15
1188   0.882778  3.33e-15
1189   1.293100  1.10e-15

1191   0.027083  2.46e-19
1192   0.386004  1.12e-15
1193   0.615538  7.20e-17
1194   0.866343  2.33e-16
1195   0.066293  1.72e-19

1196   1.538427  8.85e-15
1197   0.139460  8.48e-14
1198   3.270242  2.20e-14
1200   0.002345  2.54e-20

1201   0.753048  1.68e-15
1202   0.544671  2.81e-14
1203   0.829829  1.64e-13
1204   0.483770  1.82e-16
1205   0.332887  4.02e-16

1207   2.184001  1.30e-15
1208   0.627981  1.28e-14
1209   0.323434  6.61e-16
1210   0.871683  4.27e-17

1211   0.659794  2.10e-15
1212   0.768185  1.11e-15
1213   0.362052  1.65e-15
1214   1.245915  4.10e-15
1215   0.337586  1.50e-14

1216   0.561778  3.62e-15
1217   1.011234  4.00e-16
1218   0.839394  4.21e-16
1219   0.612524  1.05e-15
1220   0.541286  1.62e-17

1221   0.782887  6.32e-16
1222   0.419335  1.21e-15
1223   0.350963  2.61e-14
1225   2.642223  3.43e-15

1226   1.592419  1.49e-14
1227   6.445036  3.00e-14
1228   0.502803  1.57e-15
1229   0.004175  7.93e-21
1230   0.768672  3.73e-14

1231   0.450432  1.39e-13
1232   0.816273  2.25e-15
1233   0.397585  6.12e-15
1234   0.005850  2.41e-20
1235   1.978847  8.56e-15

1236   0.349591  3.15e-15
1237   0.627716  4.62e-15
1238   0.443398  8.19e-14
1239   0.549498  2.96e-16
1240   0.768499  7.95e-16

1241   0.730373  8.86e-17
1242   0.234169  1.56e-16
1243   1.215698  8.17e-17
1244   0.322882  7.88e-15
1245   0.239317  2.18e-15

1246   0.529441  1.86e-14
1247   0.877561  1.97e-16
1248   0.341772  1.99e-17
1249   0.154087  2.15e-14
1250   0.803050  1.45e-15

1251   1.692656  1.85e-15
1252   0.606887  4.66e-13
1253   0.570313  2.55e-14
1254   0.515001  3.90e-15
1255   0.003650  1.68e-19

1256   2.043082  2.27e-15
1257   3.904506  1.63e-14
1258   0.346797  8.06e-17
1259   0.892959  1.48e-16
1260   1.360738  1.84e-15

1261   0.223558  6.34e-16
1262   1.893749  8.99e-15
1264   0.512211  1.93e-15
1265   1.016349  8.16e-17

1266   0.412401  3.38e-17
1267   0.444645  1.56e-15
1268   0.405337  4.78e-16
1269   1.242508  4.72e-16
1270   2.414576  1.21e-13

1271   0.193105  1.06e-14
1273   0.306167  7.83e-16
1274   1.757206  2.38e-15
1275   1.683507  8.33e-16

1276   1.066061  2.12e-14
1277   0.172444  1.55e-18
1278   0.355666  1.90e-16
1279   1.045407  6.31e-16
1280   0.019376  9.25e-20

1281   1.160593  2.86e-15
1284   0.367429  1.07e-14
1285   0.698353  2.43e-15

1286   3.465038  4.92e-15
1287   1.058148  1.05e-15
1289   1.478480  1.27e-14
1290   1.077101  1.34e-12

1291   0.945224  1.25e-14
1292   0.199541  6.56e-15
1293   1.578793  4.30e-16
1294   0.500254  1.32e-14
1295   2.780079  2.37e-15

1296   0.052153  1.56e-13
1297   0.098814  6.13e-14
1298   0.394133  1.21e-15
1299   0.288603  3.99e-16
1300   0.016760  -3.29e-19

1301   0.006227  -5.98e-20
1302   0.013496  5.87e-19
1303   0.016264  3.12e-19
1304   0.003794  -1.05e-20
1305   0.442838  1.11e-16

1306   0.011563  -3.40e-20
1310   0.001396  0.00e+00


1316   0.008436  -6.06e-19





1342   0.874486  2.42e-15
1343   1.335388  1.72e-15
1344   0.609874  7.87e-15
1345   0.445822  5.90e-16

1346   1.332310  2.12e-15
1347   5.639047  7.95e-15
1348   0.712794  1.08e-14
1349   0.899377  2.64e-16

1351   1.300513  5.78e-15
1352   0.910363  1.97e-16
1353   0.684014  3.81e-17
1354   0.111601  5.66e-18
1355   0.006075  1.92e-20

1356   0.026569  -9.96e-19
1357   0.005140  4.93e-19
1358   0.394836  2.64e-15
1359   0.003915  1.13e-20
1360   0.548227  8.83e-15

1361   0.742352  1.29e-15
1362   0.409051  6.43e-16
1363   0.191037  6.18e-16
1364   0.562558  8.13e-15
1365   0.640229  3.47e-15

1367   0.062955  2.02e-18
1368   0.095138  9.70e-19
1369   0.528336  1.41e-14

1371   2.090248  8.30e-16
1373   0.361691  5.71e-16
1374   0.392704  7.82e-16
1375   2.391397  1.56e-15

1376   0.190710  7.81e-16
1377   0.733744  6.86e-16
1378   0.322231  4.42e-15
1380   1.175968  9.02e-14

1381   1.004513  3.12e-14
1382   0.233541  1.12e-14
1383   0.430872  1.23e-14
1384   0.261955  1.37e-17

1386   0.012786  3.11e-20
1388   0.404980  5.27e-14
1389   0.028462  1.02e-18
1390   0.670480  2.85e-16

1392   0.724514  1.24e-15
1394   0.185310  7.82e-16
1395   0.234101  1.29e-14

1396   0.017687  2.10e-19
1397   0.008870  2.63e-20
1398   0.692552  1.69e-14
1399   0.430278  9.56e-16
1400   2.107263  1.55e-15

1401   1.202893  5.17e-15
1402   0.766706  9.41e-17
1403   0.947256  7.20e-16
1404   2.512263  1.57e-14
1405   0.798452  2.55e-16

1406   0.731505  3.07e-15
1407   0.254720  9.34e-17
1408   2.843389  1.86e-14
1409   0.460974  1.09e-14
1410   0.810718  1.07e-14

1411   0.558889  3.76e-15
1413   0.956549  9.96e-14
1414   0.574400  4.63e-15
1415   1.078953  3.77e-15

1416   0.783185  1.15e-14
1417   1.799272  5.50e-16
1420   0.921491  3.31e-15

1421   0.007176  -5.13e-19
1422   0.028962  2.19e-18
1423   0.003739  -6.50e-20
1424   0.004227  6.90e-21
1425   0.003625  5.31e-21

1426   2.550498  1.82e-16
1427   1.108725  7.03e-16
1428   0.438113  1.55e-17
1429   0.375297  1.60e-14
1430   0.415827  1.13e-13

1431   0.124924  1.28e-13
1432   1.081908  3.29e-15
1433   0.007454  -4.44e-23
1434   1.385604  3.97e-16
1435   0.554262  2.11e-15

1438   0.514671  5.64e-16
1439   0.012648  7.26e-20
1440   0.569007  8.56e-15

1441   2.461052  1.32e-15
1442   0.536596  1.77e-15
1443   2.864338  1.52e-14
1444   0.443649  3.30e-16
1445   0.106332  1.95e-14

1446   0.334415  1.71e-17
1450   0.633412  3.37e-16

1451   0.023101  4.67e-19
1452   0.570511  1.43e-16
1453   0.009343  4.09e-20
1455   0.218712  9.99e-16

1456   0.454651  9.69e-16
1457   1.181269  2.73e-16
1458   0.405769  8.39e-15
1459   0.357807  1.76e-15
1460   0.661402  5.82e-18

1461   0.428341  4.74e-16
1462   0.484286  5.73e-17
1463   0.522618  1.41e-15
1464   0.668309  8.62e-16
1465   0.879791  1.70e-17

1466   0.481789  1.21e-13
1468   0.464300  1.29e-16
1469   0.163727  2.88e-17
1470   0.003059  -4.34e-21

1471   0.004186  8.23e-20
1472   2.764195  4.99e-15
1473   0.827776  1.22e-14
1475   0.876044  1.24e-15

1476   0.596993  7.72e-16
1477   0.544549  2.67e-15
1478   0.241035  1.16e-17
1479   7.555920  5.49e-10
1480   0.918410  1.71e-14

1481   2.457882  6.58e-14
1482   0.364912  7.05e-15
1483   0.744976  2.29e-15
1484   0.313886  1.52e-16
1485   0.895285  5.24e-15

1486   1.124481  1.06e-14
1487   0.082747  2.55e-14
1488   0.434811  7.28e-15
1489   0.702414  3.82e-15
1490   0.146789  3.44e-14

1491   0.860388  1.20e-16
1492   0.217214  2.39e-17
1493   0.153716  5.22e-17
1494   0.032822  1.47e-19
1495   0.261049  3.83e-16

1496   0.924945  1.61e-15
1497   0.461713  2.69e-15
1498   2.623859  8.00e-16
1499   0.391385  1.20e-16
1500   0.104182  9.01e-19

1501   0.557464  6.31e-15
1502   0.064667  4.40e-14
1503   0.002661  1.34e-20
1504   0.415813  2.97e-16
1505   1.432704  2.25e-15

1506   0.793903  3.60e-15
1507   1.205374  1.91e-14
1508   0.538341  9.82e-16
1509   0.430991  3.77e-14
1510   1.223352  2.39e-14

1511   0.315835  1.77e-16
1512   0.236983  3.16e-16
1513   0.587477  6.60e-16
1514   0.048072  1.76e-14
1515   0.044699  1.27e-13

1516   0.336425  2.10e-17
1517   0.426466  2.08e-15
1518   0.328514  4.78e-17
1519   0.004430  1.25e-20
1520   0.931089  2.55e-15

1521   1.014219  8.84e-16
1522   1.377868  2.92e-16
1523   0.751261  1.66e-15
1524   0.957464  6.33e-15
1525   3.975905  7.45e-13

1526   0.198436  7.79e-14
1527   1.249924  3.63e-14
1529   0.217643  6.48e-15
1530   0.594500  1.33e-15

1531   0.782313  7.26e-15
1532   0.592885  6.64e-17
1533   0.217923  1.93e-18
1534   0.438095  -2.30e-18
1535   0.224604  1.43e-15

1536   2.046838  3.60e-16
1538   0.387017  2.05e-15
1539   0.384487  5.80e-16

1541   0.544800  3.82e-15
1542   0.291489  2.04e-15
1543   0.281371  6.15e-15
1544   0.939690  4.11e-15
1545   0.551134  9.68e-15

1546   0.952709  7.06e-16
1547   0.852047  3.13e-15
1548   0.301490  1.32e-15
1549   0.294163  5.66e-16
1550   1.388137  7.61e-16

1551   1.060364  3.59e-16
1552   1.515696  5.97e-16
1553   1.788490  2.59e-15
1554   0.226539  7.85e-18

1556   0.393522  3.45e-15
1557   0.598076  6.33e-15
1558   0.337321  9.32e-16
1559   0.921460  4.50e-15
1560   0.333243  3.79e-14

1561   0.309905  9.36e-17
1562   0.033781  2.90e-20
1563   0.414111  3.72e-17
1564   0.902316  2.53e-15
1565   1.656010  8.95e-13

1566   1.915131  5.37e-15
1567   1.366682  8.71e-16
1569   1.362817  1.75e-15
1570   2.504518  4.03e-16

1571   0.974700  3.55e-16
1572   1.787037  2.35e-15
1573   2.071040  8.48e-14
1574   0.214771  9.07e-16
1575   8.437721  2.14e-14

1576   0.831156  1.89e-15
1577   1.874269  1.35e-15
1578   0.456512  4.59e-16
1579   0.759777  1.13e-15
1580   0.752907  2.27e-16

1581   0.279829  1.38e-15
1582   1.846534  3.65e-14
1583   0.617107  9.60e-15
1584   1.625405  4.52e-15
1585   1.636792  2.79e-16

1586   0.378596  2.99e-17
1587   0.405936  2.24e-16

1591   0.284054  2.93e-15
1592   2.499468  3.91e-15
1593   0.435759  3.55e-15
1594   0.362492  5.38e-15
1595   1.396599  6.07e-16

1596   0.359394  3.92e-16
1597   0.412230  7.58e-16
1598   0.189335  5.23e-15
1599   1.161743  3.01e-16
1600   1.505875  1.74e-15



1611   0.223320  4.40e-16
1612   0.778949  8.76e-16
1613   0.004554  6.80e-21
1614   0.769006  5.25e-14
1615   1.925872  1.90e-15

1616   0.279187  2.27e-14
1619   2.093136  4.91e-15
1620   0.110224  1.21e-13

1621   0.770620  8.78e-15
1622   0.382073  1.08e-15
1623   0.270502  1.54e-15
1624   0.512548  7.23e-15
1625   0.245757  1.00e-15

1626   0.269415  1.46e-15
1628   0.153197  6.13e-16
1629   0.246328  2.07e-14
1630   0.860332  9.95e-16

1631   0.741640  7.29e-16
1632   0.514523  1.27e-15
1633   0.199147  5.25e-16
1634   0.318401  4.79e-15
1635   0.829166  -5.00e-18

1636   0.307133  5.55e-15
1637   0.041010  5.25e-20
1638   0.345698  2.37e-16
1639   0.457536  6.32e-15

1641   0.405043  6.00e-14
1642   6.221553  4.77e-14
1643   0.747188  1.71e-15
1644   0.771493  7.62e-17
1645   0.612133  3.09e-16

1646   2.857941  5.47e-15
1647   2.165679  2.99e-15
1648   0.507945  1.09e-15
1649   0.533917  1.51e-15
1650   0.744295  3.71e-14

1651   0.647293  6.39e-14
1652   0.002719  8.62e-21
1653   0.330354  4.20e-15
1655   0.291931  2.75e-15

1656   0.686704  4.16e-14
1657   1.521545  1.28e-15
1658   0.483459  1.23e-14
1659   0.085284  9.17e-15
1660   7.565408  3.43e-12

1661   0.633640  5.27e-16
1662   1.889436  2.70e-16
1663   0.520954  1.05e-17
1664   0.329532  4.49e-16
1665   0.290108  7.19e-17

1666   0.487914  1.83e-15
1667   0.317315  6.04e-16
1668   0.512980  5.82e-14
1669   0.788354  3.25e-14
1670   0.491142  9.96e-15

1671   2.482302  7.96e-12
1674   0.610259  6.74e-18
1675   0.358306  4.69e-17

1676   1.465656  1.93e-15
1677   0.005116  7.00e-21
1678   0.841865  3.06e-15
1679   1.087749  4.73e-16
1680   0.305830  4.05e-14

1681   0.859192  2.14e-14
1682   0.235249  1.18e-17
1683   0.621734  9.69e-16
1684   0.145347  4.39e-15
1685   0.379536  4.32e-17

1686   0.302448  5.92e-15
1687   0.165907  2.06e-14
1688   0.670486  1.74e-15
1690   0.354237  1.66e-15

1691   0.457245  1.30e-15
1692   0.562711  1.18e-14
1694   0.178756  1.04e-15
1695   0.003354  2.32e-21

1696   0.003232  -4.80e-22
1697   0.173264  1.50e-15
1698   0.617037  1.68e-15
1699   0.473513  3.77e-17
1700   0.201063  3.30e-15

1701   1.905809  7.72e-16
1703   1.963532  6.20e-15
1704   1.876019  3.65e-14
1705   0.618358  5.50e-15

1707   0.444426  5.46e-18
1708   0.380831  1.16e-13
1709   0.145708  4.72e-13
1710   0.235303  3.34e-14

1711   0.927178  7.74e-17
1712   0.070498  4.92e-14
1713   1.218354  3.08e-15
1714   1.901967  2.68e-15
1715   0.488242  4.00e-17

1717   1.266790  4.76e-15
1718   0.238778  1.25e-14
1719   2.675682  4.76e-15
1720   0.520940  7.69e-15

1721   0.149461  8.10e-16
1722   0.585319  3.31e-15
1723   0.484914  1.32e-16
1724   0.449548  3.64e-15
1725   0.418969  2.60e-14

1726   1.911428  4.95e-15
1727   0.549161  2.61e-14
1728   0.797478  8.29e-15
1730   0.859368  9.60e-15

1731   1.893353  2.30e-14
1732   0.035578  2.20e-16
1733   0.437869  1.00e-16
1734   0.955672  2.35e-15
1735   1.096440  2.42e-15

1736   5.309377  2.37e-14
1737   0.940962  6.41e-15
1738   0.754470  3.20e-15
1739   6.597563  6.33e-15
1740   1.652862  1.49e-15

1741   0.029773  8.17e-18
1742   0.663321  1.81e-14
1743   1.657656  3.35e-16
1744   0.204068  5.79e-14
1745   0.186149  6.39e-15

1746  11.788978  4.09e-11
1747   0.912914  3.48e-14
1748   0.445749  2.34e-13
1749   0.381319  1.09e-15
1750   1.334557  6.41e-16

1751   0.353603  1.60e-16
1752   1.054228  6.72e-15
1753   3.088256  2.96e-14
1754   0.404920  4.52e-15
1755   0.233326  8.11e-16

1756   1.839944  5.09e-16
1757   0.526682  2.19e-14
1758   0.564475  2.20e-17
1759   0.313016  7.60e-17
1760   1.255469  1.94e-16

1761   0.344643  1.05e-14
1762   0.471604  2.29e-16
1763   0.880330  7.79e-15
1764   0.782598  2.49e-16
1765   0.669872  2.47e-15

1766   2.027524  1.44e-14
1767   0.132314  1.04e-15
1768   0.781934  2.39e-15
1769   0.754963  8.54e-16
1770   0.671614  3.89e-15

1771   0.191614  2.14e-15
1772   0.475393  1.33e-14
1773   0.536414  1.74e-14
1774   0.005471  6.21e-21
1775   0.583550  7.20e-15

1776   3.406539  1.04e-15
1778   0.641098  6.08e-15
1779   0.004186  1.07e-20

1781   0.507722  1.67e-14
1783   1.198630  7.81e-15
1784   0.525049  1.02e-14
1785   0.991027  3.91e-15

1786   0.269443  6.80e-16
1787   0.335163  6.18e-17
1788   0.255699  9.71e-15
1789   0.375463  1.87e-15
1790   0.207636  8.86e-15

1791   0.486751  1.13e-14
1792   1.092348  1.34e-14
1793   1.421654  5.46e-16
1794   0.340528  4.49e-15
1795   0.104695  3.67e-16

1796   0.634354  9.35e-15
1797   0.206220  2.01e-15
1798   2.618918  9.72e-15
1799   0.434373  1.12e-14
1800   4.476723  1.61e-13

1801   0.326571  7.11e-12
1802   0.350110  1.26e-15
1803   0.861380  5.19e-15
1804   0.225551  9.93e-15
1805   4.878839  6.06e-15

1806   6.707046  1.27e-12
1807   0.597769  5.17e-14
1808   0.259247  5.90e-18
1809   0.957991  1.09e-14
1810   0.340832  2.83e-17

1811   0.778164  4.65e-15
1812   0.537624  1.61e-15
1813   0.274557  1.35e-15
1814   0.659432  5.25e-15
1815   0.191443  6.73e-17

1816   1.637129  8.86e-15
1817   0.225004  2.87e-16
1818   2.218603  3.74e-15
1819   0.505957  8.75e-15
1820   0.328665  2.72e-16

1821   1.312218  1.43e-15
1824   0.297770  1.41e-17
1825   4.308190  2.33e-14

1826   0.038519  1.42e-14
1827   0.672481  1.11e-14
1828   0.542155  2.80e-14
1829   0.668408  2.20e-14
1830   0.761194  2.16e-14

1831   0.953384  5.39e-14
1832   1.451319  4.62e-14
1833   0.275641  1.53e-16
1834   2.191498  4.32e-15
1835   0.166634  3.91e-14

1836   1.081844  3.59e-16
1837   0.734185  1.26e-15
1838   0.003560  1.09e-20
1839   0.004480  1.63e-19
1840   0.290716  9.14e-17

1841   0.345582  1.49e-15
1843   0.518721  4.74e-15
1844   1.409065  8.74e-16
1845   0.953182  2.48e-15

1846   0.906977  1.37e-13
1848   0.435194  7.96e-15
1849   0.284697  1.09e-15
1850   1.205303  1.15e-14

1851   0.467894  5.68e-15
1852   0.957751  1.40e-14
1853   2.180195  9.70e-14
1854  11.558713  0.00e+00
1855   0.104913  8.68e-18

1856   0.451473  1.76e-15
1857   0.428979  5.15e-15
1858   1.326149  1.02e-16
1859   0.524151  1.46e-14
1860   0.336337  8.77e-17

1861   0.101436  5.57e-15
1862   0.397882  3.35e-14
1863   0.275578  2.14e-14
1865   0.905137  1.28e-15

1866   0.126400  6.12e-16
1867   1.048132  1.55e-15
1868   3.914658  5.13e-15
1869   0.004092  8.72e-21

1871   4.557820  1.45e-13
1872   1.366450  1.85e-15
1873   0.573197  6.39e-16
1874   1.146595  4.16e-15
1875   3.453200  4.52e-15

1876   0.246817  6.47e-17
1877   0.845348  1.81e-14
1878   1.678106  9.29e-16
1879   1.393484  2.67e-13
1880   0.258685  7.52e-16

1881   0.345401  2.40e-16
1882   0.620217  1.22e-15
1883   0.080907  6.21e-14
1884   0.420252  3.71e-17
1885   0.370483  1.70e-15

1886   7.055203  2.98e-14
1887   0.356929  5.46e-17
1888   0.630983  1.40e-14
1889   0.415823  4.03e-14
1890   0.349951  6.93e-15

1891   0.502924  4.74e-15
1892   0.005362  1.78e-20
1893   3.687219  1.05e-14
1895   0.745828  4.61e-15

1896   4.693233  2.43e-14
1897   0.256844  2.04e-15
1898   0.551059  5.06e-15

1901   1.044313  2.55e-14
1902   0.933972  3.93e-15
1904   0.385194  1.42e-16
1905   0.374262  5.71e-15

1906   0.004909  5.90e-21
1907   0.389869  5.13e-15
1909   0.612209  2.05e-16

1911   1.279193  1.86e-15
1913   0.318817  3.24e-15
1914   0.288219  2.36e-15

1916   1.299693  4.56e-16
1917   0.007797  4.57e-20
1918   0.355725  2.29e-15
1919   0.801693  2.57e-15
1920   0.636584  5.23e-16

1921   0.655450  7.46e-15
1922   0.554756  1.27e-14
1923   2.663080  1.32e-13
1924   0.690576  8.67e-15

1926   0.614757  3.11e-14
1927   0.832002  1.80e-17
1928   0.643999  2.29e-15
1929   1.781928  1.64e-15
1930   1.830857  1.31e-16

1931   1.956858  8.23e-16
1933   1.223777  2.41e-15
1934   1.524672  2.00e-15
1935   0.746577  1.29e-14

1936   0.673503  7.71e-15
1937   0.487813  2.10e-16
1940   0.729304  4.03e-15

1941   0.301459  6.79e-16
1942   0.002150  1.88e-20
1944   0.374117  1.92e-14
1945   0.431887  3.40e-15

1946   0.887325  1.33e-15
1947   0.357155  3.69e-14
1948   0.651185  4.45e-16
1949   0.139525  1.18e-16
1950   0.379387  8.90e-16

1951   0.071095  1.10e-19
1952   0.006092  5.72e-21
1953   0.208958  4.11e-16
1954   0.263345  1.73e-14
1955   1.856570  2.76e-16

1956   0.750808  7.42e-16
1958   0.643181  3.05e-15
1960   0.003784  4.91e-21

1961   0.441210  1.11e-15
1962   0.989706  1.35e-13
1963   0.648040  4.94e-15
1964   0.218253  3.50e-15

1966   1.043362  1.15e-14
1967   0.267275  2.14e-15
1968   1.286564  1.52e-16
1969   0.111524  3.59e-14

1971   0.144073  2.03e-14
1972   0.775345  1.32e-16
1973   1.019093  2.05e-16
1974   0.351879  1.14e-15

1976   0.240153  8.22e-15
1978   1.138403  3.15e-15
1979   0.363676  1.84e-14
1980   0.574698  6.71e-16

1981   0.226107  9.43e-14
1982   5.198346  9.20e-11
1983   1.420160  1.60e-13
1984   0.827097  1.95e-15
1985   0.632235  3.08e-15

1986   1.235757  5.41e-16
1987   0.846793  9.80e-16
1988   0.291021  2.59e-15
1989   0.212353  8.25e-16
1990   0.185397  2.39e-15

1991   0.336555  3.49e-14
1992   0.830270  9.80e-17
1993   0.377578  1.70e-17
1994   1.016948  5.52e-15
1995   0.989831  5.53e-15

1996   0.755993  2.06e-14
1997   0.741762  3.22e-15
1998   0.237161  1.52e-13
1999   0.222949  3.58e-14
2000   0.283641  2.64e-15

2002   0.996108  2.19e-16
2003   0.542451  9.70e-17
2004   0.002947  1.40e-20
2005   1.360603  1.78e-16

2006   0.337855  2.62e-16
2007   0.504605  2.19e-15
2008   2.330263  4.47e-15
2009   0.452867  1.92e-15
2010   2.712423  6.12e-15

2011   0.325415  8.31e-15
2013   1.441742  8.23e-15
2014   0.004984  9.69e-21
2015   0.003266  2.95e-21

2016   0.008358  -7.90e-19
2017   0.005277  2.16e-21
2018   0.009035  9.64e-19
2019   0.004572  -4.34e-19

2021   0.003619  -6.58e-21
2022   0.005384  -2.00e-21
2025   0.003626  1.42e-20

2026   0.004626  1.71e-20
2027   0.460406  1.31e-17
2028   0.409349  1.58e-14
2029   2.232969  1.02e-14
2030   0.621976  2.25e-16

2031   0.825936  4.07e-15
2032   1.616130  2.79e-13
2034   0.134409  4.57e-15
2035   1.241965  4.32e-16

2036   0.837148  1.67e-14
2037   0.035909  3.37e-15
2039   0.306069  5.02e-15
2040   0.923391  8.68e-15

2041   0.521473  8.04e-16
2042   0.851079  1.38e-15
2043   0.457527  1.02e-15
2044   0.693811  3.32e-17

2046   0.600997  6.56e-16
2047   0.317306  2.99e-16
2048   1.542704  3.31e-15
2049   2.058314  1.39e-16
2050   0.342777  1.57e-15

2051   0.404547  1.53e-14
2055   0.297494  4.89e-17

2056   0.059030  8.63e-18
2057   1.616231  4.05e-16
2058   0.541752  1.07e-14
2059   0.439995  2.90e-15
2060   2.182746  1.31e-14

2061   0.270254  2.52e-15
2062   1.618339  6.81e-16
2063   0.628970  3.40e-17
2064   0.227387  2.35e-14
2065   0.281842  3.65e-15

2066   2.129665  1.75e-14
2067   0.194631  7.20e-15
2068   0.334725  3.24e-16
2069   0.425897  2.86e-15
2070   0.007646  2.57e-20

2071   0.798693  8.65e-16
2073   0.370883  2.54e-15
2074   1.272260  7.67e-15
2075   1.603984  5.89e-16

2076   0.571400  3.79e-15
2077   0.562790  2.16e-16
2078   2.081343  1.71e-15
2080   2.215802  6.48e-15

2081   0.509886  1.56e-16
2082   0.785522  3.44e-17
2083   0.210648  5.36e-15
2084   0.618183  5.60e-15
2085   0.143576  9.80e-16

2087   0.821035  8.96e-16
2088   0.760681  5.00e-17
2089   1.337302  1.35e-15

2091   0.236171  1.34e-14
2092   1.172763  6.49e-16
2093   1.077924  8.18e-15
2095   0.547209  4.30e-17

2096   0.003788  9.42e-21
2098   2.935186  3.64e-13
2099   0.158043  2.56e-15

2101   0.237790  2.09e-15
2105   1.074078  2.46e-15

2106   0.318062  3.75e-16
2107   4.864284  3.64e-14
2108   1.324922  2.19e-16
2110   0.579823  1.80e-14

2111   1.346012  1.43e-15
2112   0.299072  3.50e-15
2113   0.290305  6.35e-17
2114   0.482766  1.16e-16
2115   0.298313  2.24e-15

2116   1.431066  7.71e-16
2118   0.068730  1.32e-14
2119   0.817330  6.35e-15

2122   1.220470  2.36e-15
2124   0.257832  2.56e-15
2125   0.723599  2.14e-15

2127   0.760032  3.66e-15
2130   0.185520  1.80e-17

2132   0.314355  5.01e-15
2133   0.501123  1.01e-16

2136   0.208215  9.32e-14
2137   0.268217  4.22e-15
2138   0.144470  5.76e-14
2139   0.571420  2.84e-16
2140   0.437454  2.18e-16

2141   0.928324  3.18e-16
2143   0.813690  8.11e-15
2144   0.003543  3.70e-21

2146   0.178432  1.31e-13
2148   0.358738  6.00e-15
2150   0.654408  3.78e-16

2151   0.080118  6.08e-14
2154   0.967338  4.04e-15

2158   2.872774  5.61e-15
2159   0.200980  6.43e-16
2160   1.657429  3.48e-15

2161   1.121562  5.68e-15
2162   0.687082  3.40e-15
2164   0.166116  4.24e-14

2166   0.645302  1.83e-14
2169   0.546824  7.68e-14

2171   0.217317  1.91e-16
2172   0.905394  9.96e-16
2173   0.559084  1.24e-15
2174   2.306153  1.61e-13
2175   0.402858  9.56e-16

2177   0.696262  1.01e-16
2179   0.446226  4.66e-16
2180   0.972429  1.66e-15

2181   0.005084  8.79e-21
2182   0.005185  1.71e-20
2184   0.841158  9.86e-16
2185   1.996899  7.30e-16

2186   0.003618  7.46e-21
2187   1.045632  5.35e-16
2189   1.068708  2.42e-16
2190   0.491865  1.99e-15

2191   0.440618  2.41e-17
2192   1.334450  8.89e-16
2194   0.515167  5.64e-15
2195   0.435060  2.20e-14

2196   0.959448  1.49e-15
2197   0.003170  3.70e-21
2198   1.480744  4.78e-16
2200   0.157509  5.23e-16

2203   0.196627  9.02e-15
2204   0.717311  7.06e-15
2205   1.319373  1.23e-16

2206   0.957617  3.27e-15
2207   0.013138  9.39e-20
2209   0.004305  1.89e-20
2210   5.094083  3.03e-15

2211   0.275026  1.28e-16
2212   0.020732  4.27e-18
2213   0.851890  2.86e-15
2215   1.333965  1.77e-15

2217   0.092709  2.12e-14
2218   0.426677  1.71e-18
2220   0.004873  9.12e-21

2221   0.006133  2.97e-20
2222   0.518938  1.37e-15
2223   0.303911  2.20e-16

2226   0.307683  3.11e-15
2227   0.374806  7.08e-15
2228   0.290389  2.12e-13
2229   0.406081  3.60e-17

2231   0.276497  2.25e-16
2233   0.696761  1.05e-13
2234   0.905067  1.74e-15
2235   2.111265  7.46e-14

2236   0.240953  2.07e-13
2237   2.279661  2.57e-14
2238   0.615034  2.81e-16
2239   0.307943  2.99e-15
2240   0.580871  4.60e-17

2241   0.163695  2.49e-14
2242   0.325724  1.37e-16
2243   0.458735  3.32e-16
2245   0.024497  9.61e-19

2246   0.608205  1.56e-14
2247   0.589196  5.40e-15
2248   1.438369  1.47e-15
2249   0.005223  4.82e-21
2250   0.565369  9.07e-17

2251   1.442448  3.62e-15
2252   0.931733  1.79e-15
2253   0.544002  5.48e-16
2254   0.580187  6.01e-16
2255   0.276028  1.52e-16

2256   0.230194  8.85e-15
2257   2.303299  5.10e-16
2258   0.064940  4.01e-19
2259   0.537143  9.96e-16

2261   0.557953  1.48e-16
2262   0.387664  1.84e-15
2263   0.003935  7.02e-21
2264   0.265318  5.47e-14
2265   0.343402  1.89e-15

2266   0.529197  3.06e-15
2267   0.372619  2.51e-15
2269   0.398173  2.03e-16
2270   1.099651  3.09e-16

2272   0.176707  4.86e-15
2273   1.216805  1.23e-14
2274   0.630513  8.85e-16
2275   0.227070  6.48e-15

2277   5.013398  1.01e-14
2278   0.005949  1.11e-20
2279   1.281719  4.55e-16
2280   1.358727  2.09e-15

2281   2.074377  2.04e-15
2282   0.618715  4.50e-15
2284   1.577286  4.13e-15
2285   1.424568  9.44e-16

2286   0.865606  5.95e-16
2288   1.392715  6.30e-16
2289   0.395555  1.95e-16
2290   1.546938  1.47e-15

2291   1.138286  1.82e-16
2292   0.476735  1.11e-14
2294   0.445945  4.18e-15
2295   1.961572  1.10e-14

2296   0.283901  1.52e-17
2298   0.341336  1.96e-16
2299   0.815181  1.34e-15
2300   0.319561  4.08e-15

2301   0.221508  3.69e-16
2304   2.304879  5.22e-15
2305   1.423102  3.50e-15

2306   0.414871  8.62e-17
2307   3.953853  3.24e-15
2309   0.157830  1.43e-13
2310   1.202852  2.62e-15

2311   1.014685  7.15e-16
2313   0.440153  2.89e-16
2315   0.694053  7.68e-16

2316   0.325771  2.26e-16
2317   0.110665  -2.10e-17
2318   0.056133  9.54e-18
2319   0.030529  4.99e-18
2320   0.004803  -1.08e-17

2321   0.004651  1.78e-19
2322   0.004027  3.20e-20
2323   0.037660  2.00e-18
2324   0.006743  2.40e-20
2325   0.003726  2.09e-20

2326   1.227235  1.60e-17
2330   1.083514  1.42e-15

2331   0.282849  1.79e-15
2332   0.011019  -5.18e-20
2334   9.428229  4.09e-14
2335   8.509827  4.96e-16

2337   0.016052  2.98e-20
2338   0.380140  1.68e-16
2339   0.332206  1.01e-14
2340   0.593534  7.08e-16

2341   1.609020  9.16e-16
2342   1.030002  1.24e-15
2343   1.373654  4.23e-15
2344   0.498149  1.42e-17
2345   1.525266  3.43e-15

2348   0.938014  9.00e-16
2349   0.322674  3.97e-16

2351   0.933161  6.99e-15
2353   1.004593  4.95e-16
2355   0.374196  2.37e-15

2356   0.419102  6.90e-14
2357   1.056844  6.51e-16
2358   0.538469  2.77e-15
2359   0.032818  5.86e-20
2360   0.281399  6.17e-18

2363   0.682542  9.66e-15
2365   0.002978  1.46e-21

2366   0.443055  2.26e-15
2369   1.358745  2.22e-16
2370   0.059767  1.58e-19

2371   0.006908  9.60e-21
2372   0.162734  9.70e-14
2374   1.664501  4.82e-15
2375   0.596799  1.13e-16

2378   0.477233  6.59e-16
2379   0.792236  6.65e-17
2380   0.368246  5.75e-15

2381   6.979071  4.71e-13
2382   1.206404  2.04e-15
2383   1.575886  2.89e-15
2384   1.066371  5.69e-16
2385   0.535829  8.70e-18

2386   0.475068  1.99e-16
2388   0.349434  1.12e-16

2391   0.003445  2.42e-21
2392   1.444653  1.05e-15
2393   0.216018  1.63e-16
2394   2.256488  7.04e-15
2395   0.004808  9.70e-21

2396   2.347486  2.59e-15
2397   0.868735  1.03e-15
2398   1.436310  2.83e-15
2399   0.233652  3.53e-16

2402   1.643622  4.63e-15
2403   0.756899  1.18e-15
2404   0.495370  1.93e-13

2407   1.181463  1.36e-15
2410   0.944784  1.63e-14

